Improved Upper and Lower Bound Heuristics for Degree Anonymization in Social Networks

Motivated by a strongly growing interest in anonymizing social network data, we investigate the NP-hard Degree Anonymization problem: given an undirected graph, the task is to add a minimum number of edges such that the graph becomes k-anonymous. That is, for each vertex there have to be at least k-1 other vertices of exactly the same degree. The model of degree anonymization has been introduced by Liu and Terzi [ACM SIGMOD'08], who also proposed and evaluated a two-phase heuristic. We present an enhancement of this heuristic, including new algorithms for each phase which significantly improve on the previously known theoretical and practical running times. Moreover, our algorithms are optimized for large-scale social networks and provide upper and lower bounds for the optimal solution. Notably, on about 26 % of the real-world data we provide (provably) optimal solutions; whereas in the other cases our upper bounds significantly improve on known heuristic solutions.

==> synthetic_k_2_n_3.dat <==
graph	k	DR	our_upper	time_our_upper	Clustering_Heuristic_size	Clustering_heuristic_time	DR_modifications	time	DP_lower_bound	DP_upperbound	stored_solutions	realized	Finished	1	n	t
graph_n_3_t_400.txt	2	yes	82	0	92	0.001	34	0.001	82	82	1	1	1	1	3	400
graph_n_3_t_800.txt	2	yes	58	0.001	72	0	22	0.001	54	54	2	1	1	1	3	800
graph_n_3_t_1200.txt	2	yes	32	0.001	64	0.001	7	0.002	30	30	1	1	1	1	3	1200
graph_n_3_t_1600.txt	2	yes	60	0.004	80	0.004	16	0.001	60	60	1	1	1	1	3	1600
graph_n_3_t_2000.txt	2	yes	42	0.001	60	0.001	17	0.001	42	42	8	1	1	1	3	2000
graph_n_3_t_2400.txt	2	yes	32	0.002	54	0.002	9	0.001	30	30	2	0	1	1	3	2400
graph_n_3_t_2800.txt	2	yes	124	0.002	152	0.002	55	0.003	120	120	3	0	1	1	3	2800
graph_n_3_t_3200.txt	2	yes	32	0.001	62	0.002	6	0.001	32	32	2	1	1	1	3	3200
graph_n_3_t_3600.txt	2	yes	82	0.001	98	0.002	40	0.001	82	82	1	1	1	1	3	3600
graph_n_3_t_4000.txt	2	yes	76	0.004	128	0.003	21	0.003	74	74	20	0	1	1	3	4000
graph_n_3_t_4400.txt	2	yes	86	0.004	138	0.003	34	0.003	84	84	2	0	1	1	3	4400
graph_n_3_t_4800.txt	2	yes	80	0.011	138	0.003	25	0.002	70	70	1	0	1	1	3	4800
graph_n_3_t_5200.txt	2	yes	64	0.009	112	0.003	15	0.003	60	60	20	0	1	1	3	5200
graph_n_3_t_5600.txt	2	yes	78	0.008	104	0.004	5	0.004	76	76	15	1	1	1	3	5600
graph_n_3_t_6000.txt	2	yes	172	0.003	228	0.004	75	0.006	172	172	6	1	1	1	3	6000
graph_n_3_t_6400.txt	2	yes	228	0.003	262	0.004	108	0.008	228	228	3	1	1	1	3	6400
graph_n_3_t_6800.txt	2	yes	80	0.017	120	0.005	13	0.019	74	74	120	0	1	1	3	6800
graph_n_3_t_7200.txt	2	yes	124	0.002	158	0.005	46	0.004	122	122	3	0	1	1	3	7200
graph_n_3_t_7600.txt	2	yes	126	0.002	186	0.006	41	0.005	124	124	6	0	1	1	3	7600
graph_n_3_t_8000.txt	2	yes	78	0.001	146	0.006	30	0.008	78	78	69	1	1	1	3	8000
graph_n_3_t_8400.txt	2	yes	312	0.01	378	0.008	135	0.014	306	306	10	0	1	1	3	8400
graph_n_3_t_8800.txt	2	yes	186	0.003	240	0.007	86	0.009	184	184	2	0	1	1	3	8800
graph_n_3_t_9200.txt	2	yes	50	0.006	126	0.007	13	0.003	46	46	11	0	1	1	3	9200
graph_n_3_t_9600.txt	2	yes	36	0.002	100	0.008	2	0.001	36	36	1	1	1	1	3	9600
graph_n_3_t_10000.txt	2	yes	94	0.078	206	0.058	40	0.094	94	94	15	1	1	1	3	10000
graph_n_3_t_10400.txt	2	yes	70	0.037	138	0.023	19	0.081	68	68	22	0	1	1	3	10400
graph_n_3_t_10800.txt	2	yes	170	0.021	218	0.036	46	0.034	164	164	13	0	1	1	3	10800
graph_n_3_t_11200.txt	2	yes	104	0.012	146	0.019	30	0.017	100	100	6	0	1	1	3	11200
graph_n_3_t_11600.txt	2	yes	262	0.02	308	0.031	113	0.082	260	260	4	0	1	1	3	11600
graph_n_3_t_12000.txt	2	yes	78	0.015	150	0.017	11	0.015	74	74	13	0	1	1	3	12000
graph_n_3_t_12400.txt	2	yes	122	0.011	222	0.022	53	0.011	120	120	4	0	1	1	3	12400
graph_n_3_t_12800.txt	2	yes	206	0.009	248	0.019	54	0.052	190	190	18	0	1	1	3	12800
graph_n_3_t_13200.txt	2	yes	140	0.006	188	0.021	32	0.023	138	138	28	0	1	1	3	13200
graph_n_3_t_13600.txt	2	yes	54	0.003	120	0.015	9	0.006	54	54	2	1	1	1	3	13600
graph_n_3_t_14000.txt	2	yes	108	0.008	184	0.024	14	0.012	104	104	26	0	1	1	3	14000
graph_n_3_t_14400.txt	2	yes	300	0.018	378	0.02	109	0.073	296	296	108	0	1	1	3	14400
graph_n_3_t_14800.txt	2	yes	96	0.026	174	0.018	27	0.021	96	96	12	1	1	1	3	14800
graph_n_3_t_15200.txt	2	yes	146	0.002	198	0.02	69	0.006	146	146	3	1	1	1	3	15200
graph_n_3_t_15600.txt	2	yes	162	0.007	212	0.02	66	0.021	160	160	15	1	1	1	3	15600
graph_n_3_t_16000.txt	2	yes	202	0.01	280	0.026	63	0.087	198	198	338	0	1	1	3	16000
graph_n_3_t_16400.txt	2	yes	168	0.008	236	0.023	34	0.021	152	152	8	0	1	1	3	16400
graph_n_3_t_16800.txt	2	yes	156	0.005	198	0.024	70	0.023	154	154	55	1	1	1	3	16800
graph_n_3_t_17200.txt	2	yes	164	0.019	234	0.021	39	0.068	160	160	500	0	1	1	3	17200
graph_n_3_t_17600.txt	2	yes	102	0.026	164	0.025	16	0.015	100	100	10	0	1	1	3	17600
graph_n_3_t_18000.txt	2	yes	144	0.009	214	0.022	21	0.016	136	136	5	0	1	1	3	18000
graph_n_3_t_18400.txt	2	yes	136	0.008	250	0.024	30	0.016	132	132	38	0	1	1	3	18400
graph_n_3_t_18800.txt	2	yes	264	0.011	320	0.024	55	0.085	260	260	104	0	1	1	3	18800
graph_n_3_t_19200.txt	2	yes	268	0.014	322	0.026	78	0.192	262	262	400	0	1	1	3	19200
graph_n_3_t_19600.txt	2	yes	80	0.037	212	0.021	18	0.019	78	78	207	0	1	1	3	19600
graph_n_3_t_20000.txt	2	yes	106	0.006	190	0.02	12	0.043	100	100	210	0	1	1	3	20000
graph_n_3_t_20400.txt	2	yes	220	0.007	312	0.022	66	0.038	220	220	48	1	1	1	3	20400
graph_n_3_t_20800.txt	2	yes	220	0.015	274	0.021	50	0.041	216	216	147	0	1	1	3	20800
graph_n_3_t_21200.txt	2	yes	104	0.021	202	0.028	20	0.022	100	100	20	1	1	1	3	21200
graph_n_3_t_21600.txt	2	yes	296	0.015	348	0.024	97	0.027	292	292	4	0	1	1	3	21600
graph_n_3_t_22000.txt	2	yes	88	0.016	158	0.024	8	0.006	86	86	2	0	1	1	3	22000
graph_n_3_t_22400.txt	2	yes	304	0.011	404	0.026	102	0.031	304	304	102	1	1	1	3	22400
graph_n_3_t_22800.txt	2	yes	368	0.016	446	0.041	146	0.027	366	366	40	1	1	1	3	22800
graph_n_3_t_23200.txt	2	yes	64	0.005	162	0.026	15	0.004	64	64	1	1	1	1	3	23200
graph_n_3_t_23600.txt	2	yes	80	0.021	158	0.027	32	0.005	76	76	3	0	1	1	3	23600
graph_n_3_t_24000.txt	2	yes	148	0.008	244	0.038	49	0.016	146	146	32	0	1	1	3	24000
graph_n_3_t_24400.txt	2	yes	162	0.007	222	0.027	61	0.014	160	160	16	0	1	1	3	24400
graph_n_3_t_24800.txt	2	yes	246	0.008	302	0.029	103	0.025	244	244	12	0	1	1	3	24800
graph_n_3_t_25200.txt	2	yes	70	0.009	146	0.028	11	0.006	68	68	1	0	1	1	3	25200
graph_n_3_t_25600.txt	2	yes	58	0.004	126	0.029	7	0.004	58	58	1	1	1	1	3	25600
graph_n_3_t_26000.txt	2	yes	88	0.014	212	0.034	11	0.006	88	88	2	1	1	1	3	26000
graph_n_3_t_26400.txt	2	yes	348	0.017	398	0.031	105	0.05	334	334	24	0	1	1	3	26400
graph_n_3_t_26800.txt	2	yes	108	0.011	196	0.031	10	0.067	106	106	500	0	1	1	3	26800
graph_n_3_t_27200.txt	2	yes	248	0.023	350	0.032	77	0.07	240	240	56	0	1	1	3	27200
graph_n_3_t_27600.txt	2	yes	118	0.012	300	0.033	10	0.013	114	114	18	0	1	1	3	27600
graph_n_3_t_28000.txt	2	yes	212	0.012	288	0.033	56	0.029	212	212	64	1	1	1	3	28000
graph_n_3_t_28400.txt	2	yes	272	0.027	352	0.034	99	0.029	268	268	98	0	1	1	3	28400
graph_n_3_t_28800.txt	2	yes	308	0.022	390	0.034	125	0.106	302	302	311	0	1	1	3	28800
graph_n_3_t_29200.txt	2	yes	228	0.025	314	0.035	39	0.074	222	222	90	1	1	1	3	29200
graph_n_3_t_29600.txt	2	yes	150	0.014	236	0.035	23	0.023	148	148	8	0	1	1	3	29600
graph_n_3_t_30000.txt	2	yes	68	0.013	176	0.035	11	0.005	66	66	4	1	1	1	3	30000
graph_n_3_t_30400.txt	2	yes	76	0.013	216	0.036	30	0.005	74	74	1	1	1	1	3	30400
graph_n_3_t_30800.txt	2	yes	562	0.048	656	0.039	195	0.102	562	562	45	1	1	1	3	30800
graph_n_3_t_31200.txt	2	yes	116	0.011	248	0.039	37	0.014	112	112	14	0	1	1	3	31200
graph_n_3_t_31600.txt	2	yes	92	0.094	266	0.038	15	0.013	88	88	36	0	1	1	3	31600
graph_n_3_t_32000.txt	2	yes	134	0.01	200	0.039	48	0.02	134	134	84	1	1	1	3	32000
graph_n_3_t_32400.txt	2	yes	460	0.025	568	0.041	164	0.085	458	458	6	0	1	1	3	32400
graph_n_3_t_32800.txt	2	yes	206	0.01	272	0.043	94	0.02	204	204	24	0	1	1	3	32800
graph_n_3_t_33200.txt	2	yes	406	0.037	478	0.04	144	0.62	402	402	128	0	1	1	3	33200
graph_n_3_t_33600.txt	2	yes	234	0.044	370	0.04	66	0.054	228	228	36	0	1	1	3	33600
graph_n_3_t_34000.txt	2	yes	196	0.027	284	0.042	45	0.049	192	192	113	0	1	1	3	34000



==> synthetic_k_2_n_5.dat <==
graph	k	DR	our_upper	time_our_upper	Clustering_Heuristic_size	Clustering_heuristic_time	DR_modifications	time	DP_lower_bound	DP_upperbound	stored_solutions	realized	Finished	1	n	t
graph_n_5_t_400.txt	2	yes	14	0.001	24	0	4	0	14	14	1	1	1	1	5	400
graph_n_5_t_800.txt	2	yes	42	0.002	62	0	14	0.001	38	38	3	0	1	1	5	800
graph_n_5_t_1200.txt	2	yes	50	0.002	88	0.001	9	0.002	40	40	7	0	1	1	5	1200
graph_n_5_t_1600.txt	2	yes	100	0.008	134	0.001	34	0.004	98	98	4	0	1	1	5	1600
graph_n_5_t_2000.txt	2	yes	50	0.005	100	0.001	19	0.001	50	50	2	1	1	1	5	2000
graph_n_5_t_2400.txt	2	yes	98	0.005	142	0.002	41	0.003	96	96	15	0	1	1	5	2400
graph_n_5_t_2800.txt	2	yes	46	0.002	100	0.002	5	0.001	44	44	2	0	1	1	5	2800
graph_n_5_t_3200.txt	2	yes	94	0.004	138	0.002	33	0.01	92	92	12	0	1	1	5	3200
graph_n_5_t_3600.txt	2	yes	84	0.014	134	0.003	18	0.005	74	74	2	0	1	1	5	3600
graph_n_5_t_4000.txt	2	yes	68	0.004	116	0.003	21	0.005	62	62	4	0	1	1	5	4000
graph_n_5_t_4400.txt	2	yes	182	0.005	236	0.004	52	0.008	174	174	1	0	1	1	5	4400
graph_n_5_t_4800.txt	2	yes	94	0.01	156	0.004	24	0.009	92	92	16	0	1	1	5	4800
graph_n_5_t_5200.txt	2	yes	114	0.006	178	0.005	40	0.025	110	110	10	0	1	1	5	5200
graph_n_5_t_5600.txt	2	yes	100	0.006	168	0.005	7	0.014	96	96	60	0	1	1	5	5600
graph_n_5_t_6000.txt	2	yes	126	0.005	186	0.005	54	0.031	122	122	72	0	1	1	5	6000
graph_n_5_t_6400.txt	2	yes	62	0.002	124	0.006	11	0.003	62	62	1	1	1	1	5	6400
graph_n_5_t_6800.txt	2	yes	96	0.11	194	0.006	12	0.014	90	90	65	0	1	1	5	6800
graph_n_5_t_7200.txt	2	yes	68	0.016	216	0.006	27	0.006	64	64	2	0	1	1	5	7200
graph_n_5_t_7600.txt	2	yes	98	0.008	170	0.009	28	0.032	88	88	12	0	1	1	5	7600
graph_n_5_t_8000.txt	2	yes	154	0.004	232	0.008	68	0.039	148	148	6	0	1	1	5	8000
graph_n_5_t_8400.txt	2	yes	114	0.008	192	0.008	10	0.079	108	108	487	0	1	1	5	8400
graph_n_5_t_8800.txt	2	yes	76	0.022	236	0.008	17	0.007	72	72	36	0	1	1	5	8800
graph_n_5_t_9200.txt	2	yes	78	0.011	138	0.009	15	0.003	70	70	1	0	1	1	5	9200
graph_n_5_t_9600.txt	2	yes	80	0.011	148	0.01	18	0.004	74	74	6	0	1	1	5	9600
graph_n_5_t_10000.txt	2	yes	258	0.049	318	0.01	61	0.058	250	250	288	0	1	1	5	10000
graph_n_5_t_10400.txt	2	yes	256	0.013	408	0.012	103	0.032	250	250	12	0	1	1	5	10400
graph_n_5_t_10800.txt	2	yes	122	0.041	212	0.012	20	0.022	112	112	104	0	1	1	5	10800
graph_n_5_t_11200.txt	2	yes	118	0.014	198	0.013	25	0.146	112	112	500	0	1	1	5	11200
graph_n_5_t_11600.txt	2	yes	204	0.017	326	0.013	40	0.02	200	200	17	0	1	1	5	11600
graph_n_5_t_12000.txt	2	yes	234	0.011	334	0.014	92	0.072	232	232	5	0	1	1	5	12000
graph_n_5_t_12400.txt	2	yes	112	0.035	180	0.014	13	0.054	98	98	440	0	1	1	5	12400
graph_n_5_t_12800.txt	2	yes	160	0.006	382	0.016	54	0.017	156	156	8	0	1	1	5	12800
graph_n_5_t_13200.txt	2	yes	118	0.027	212	0.016	16	0.113	112	112	500	0	1	1	5	13200
graph_n_5_t_13600.txt	2	yes	90	0.026	182	0.017	5	0.006	86	86	1	0	1	1	5	13600
graph_n_5_t_14000.txt	2	yes	220	0.013	332	0.019	69	0.025	206	206	25	0	1	1	5	14000
graph_n_5_t_14400.txt	2	yes	124	0.01	218	0.018	8	0.016	110	110	4	0	1	1	5	14400
graph_n_5_t_14800.txt	2	yes	192	0.02	290	0.02	80	0.514	186	186	12	0	1	1	5	14800
graph_n_5_t_15200.txt	2	yes	274	0.012	354	0.02	121	0.067	270	270	2	0	1	1	5	15200
graph_n_5_t_15600.txt	2	yes	384	0.074	480	0.021	97	0.541	376	376	267	0	1	1	5	15600
graph_n_5_t_16000.txt	2	yes	138	0.01	238	0.021	15	0.008	110	110	1	0	1	1	5	16000
graph_n_5_t_16400.txt	2	yes	108	0.021	248	0.022	12	0.011	102	102	4	0	1	1	5	16400
graph_n_5_t_16800.txt	2	yes	364	0.086	520	0.023	146	0.819	354	354	28	0	1	1	5	16800
graph_n_5_t_17200.txt	2	yes	302	0.018	430	0.025	56	0.206	296	296	84	0	1	1	5	17200
graph_n_5_t_17600.txt	2	yes	316	0.042	416	0.025	124	0.084	308	308	4	0	1	1	5	17600
graph_n_5_t_18000.txt	2	yes	104	0.049	222	0.025	14	0.03	96	96	150	0	1	1	5	18000
graph_n_5_t_18400.txt	2	yes	160	0.018	254	0.026	4	0.167	142	142	500	0	1	1	5	18400
graph_n_5_t_18800.txt	2	yes	108	0.019	390	0.027	16	0.023	102	102	41	0	1	1	5	18800
graph_n_5_t_19200.txt	2	yes	252	0.028	412	0.029	87	0.036	246	246	20	0	1	1	5	19200
graph_n_5_t_19600.txt	2	yes	332	0.021	434	0.03	72	1.248	326	326	500	0	1	1	5	19600
graph_n_5_t_20000.txt	2	yes	132	0.007	234	0.03	46	0.341	130	130	368	0	1	1	5	20000
graph_n_5_t_20400.txt	2	yes	306	0.024	500	0.03	102	0.126	272	272	5	0	1	1	5	20400
graph_n_5_t_20800.txt	2	yes	198	0.02	358	0.032	49	0.054	194	194	8	0	1	1	5	20800
graph_n_5_t_21200.txt	2	yes	236	0.025	382	0.032	43	0.155	228	228	186	0	1	1	5	21200
graph_n_5_t_21600.txt	2	yes	94	0.007	278	0.032	9	0.007	94	94	2	1	1	1	5	21600
graph_n_5_t_22000.txt	2	yes	464	0.025	594	0.035	159	0.369	462	462	264	0	1	1	5	22000
graph_n_5_t_22400.txt	2	yes	304	0.086	526	0.035	114	0.24	292	292	22	0	1	1	5	22400
graph_n_5_t_22800.txt	2	yes	294	0.062	414	0.034	122	0.161	288	288	4	0	1	1	5	22800
graph_n_5_t_23200.txt	2	yes	430	0.196	558	0.037	111	0.19	410	410	208	0	1	1	5	23200
graph_n_5_t_23600.txt	2	yes	304	0.03	412	0.038	81	40.451	300	300	500	0	1	1	5	23600
graph_n_5_t_24000.txt	2	yes	148	0.013	342	0.038	12	0.071	144	144	224	0	1	1	5	24000
graph_n_5_t_24400.txt	2	yes	432	0.056	540	0.04	83	0.156	420	420	144	0	1	1	5	24400
graph_n_5_t_24800.txt	2	yes	234	0.025	374	0.039	72	0.047	224	224	4	0	1	1	5	24800
graph_n_5_t_25200.txt	2	yes	158	0.04	350	0.041	35	0.107	146	146	88	0	1	1	5	25200
graph_n_5_t_25600.txt	2	yes	192	0.056	324	0.04	48	0.071	180	180	4	0	1	1	5	25600
graph_n_5_t_26000.txt	2	yes	234	0.045	498	0.043	38	0.49	226	226	500	0	1	1	5	26000
graph_n_5_t_26400.txt	2	yes	216	0.019	402	0.044	76	1.676	206	206	426	0	1	1	5	26400
graph_n_5_t_26800.txt	2	yes	112	0.016	266	0.046	18	0.029	106	106	111	0	1	1	5	26800
graph_n_5_t_27200.txt	2	yes	218	0.042	336	0.045	51	0.695	212	212	34	0	1	1	5	27200
graph_n_5_t_27600.txt	2	yes	176	0.076	352	0.045	27	0.186	156	156	500	0	1	1	5	27600
graph_n_5_t_28000.txt	2	yes	388	0.12	512	0.048	70	41.198	380	380	500	0	1	1	5	28000
graph_n_5_t_28400.txt	2	yes	618	0.067	754	0.049	284	7.656	614	614	24	0	1	1	5	28400
graph_n_5_t_28800.txt	2	yes	162	0.077	324	0.047	48	0.15	158	158	14	0	1	1	5	28800
graph_n_5_t_29200.txt	2	yes	408	0.045	522	0.05	96	0.508	400	400	465	0	1	1	5	29200
graph_n_5_t_29600.txt	2	yes	194	0.038	332	0.048	11	0.154	188	188	255	0	1	1	5	29600
graph_n_5_t_30000.txt	2	yes	264	0.035	360	0.05	32	11.995	254	254	500	0	1	1	5	30000
graph_n_5_t_30400.txt	2	yes	500	0.048	628	0.052	166	1.501	490	490	179	0	1	1	5	30400
graph_n_5_t_30800.txt	2	yes	234	0.134	336	0.052	53	0.192	220	220	500	0	1	1	5	30800
graph_n_5_t_31200.txt	2	yes	586	0.125	706	0.055	228	13.148	580	580	500	0	1	1	5	31200
graph_n_5_t_31600.txt	2	yes	304	0.038	476	0.055	121	0.147	300	300	6	0	1	1	5	31600
graph_n_5_t_32000.txt	2	yes	400	0.174	670	0.055	70	1.516	388	388	96	0	1	1	5	32000
graph_n_5_t_32400.txt	2	yes	502	0.103	678	0.057	202	0.486	486	486	92	0	1	1	5	32400
graph_n_5_t_32800.txt	2	yes	422	0.032	676	0.056	100	0.508	416	416	319	0	1	1	5	32800
graph_n_5_t_33200.txt	2	yes	450	0.061	682	0.059	148	1.929	438	438	336	0	1	1	5	33200
graph_n_5_t_33600.txt	2	yes	248	0.081	432	0.059	40	0.143	238	238	40	0	1	1	5	33600
graph_n_5_t_34000.txt	2	yes	266	0.126	418	0.059	66	38.392	256	256	500	0	1	1	5	34000

==> synthetic_k_3_n_3.dat <==
graph	k	DR	our_upper	time_our_upper	Clustering_Heuristic_size	Clustering_heuristic_time	DR_modifications	time	DP_lower_bound	DP_upperbound	stored_solutions	realized	Finished	1	n	t
graph_n_3_t_400.txt	3	yes	144	0	174	0.001	70	0.002	142	142	8	0	1	1	3	400
graph_n_3_t_800.txt	3	yes	90	0.004	154	0	41	0.002	90	90	16	1	1	1	3	800
graph_n_3_t_1200.txt	3	yes	50	0.002	106	0.001	15	0	48	48	1	0	1	1	3	1200
graph_n_3_t_1600.txt	3	yes	146	0.005	194	0.001	41	0.006	144	144	72	0	1	1	3	1600
graph_n_3_t_2000.txt	3	yes	166	0.002	222	0.002	64	0.007	162	162	49	0	1	1	3	2000
graph_n_3_t_2400.txt	3	yes	124	0.003	200	0.001	26	0.003	108	108	6	0	1	1	3	2400
graph_n_3_t_2800.txt	3	yes	252	0.006	308	0.002	109	0.008	244	244	3	0	1	1	3	2800
graph_n_3_t_3200.txt	3	yes	72	0.002	138	0.002	18	0.003	72	72	11	1	1	1	3	3200
graph_n_3_t_3600.txt	3	yes	198	0.002	260	0.002	95	0.003	194	194	2	1	1	1	3	3600
graph_n_3_t_4000.txt	3	yes	180	0.016	264	0.003	51	0.009	176	176	40	0	1	1	3	4000
graph_n_3_t_4400.txt	3	yes	204	0.006	304	0.003	82	0.008	196	196	7	0	1	1	3	4400
graph_n_3_t_4800.txt	3	yes	154	0.013	222	0.003	46	0.007	148	148	21	0	1	1	3	4800
graph_n_3_t_5200.txt	3	yes	146	0.006	232	0.003	30	0.013	128	128	50	0	1	1	3	5200
graph_n_3_t_5600.txt	3	yes	188	0.008	256	0.004	44	0.015	184	184	7	0	1	1	3	5600
graph_n_3_t_6000.txt	3	yes	352	0.024	446	0.004	157	0.146	346	346	500	0	1	1	3	6000
graph_n_3_t_6400.txt	3	yes	516	0.02	626	0.004	241	0.302	514	514	500	0	1	1	3	6400
graph_n_3_t_6800.txt	3	yes	198	0.046	304	0.004	55	0.028	192	192	78	0	1	1	3	6800
graph_n_3_t_7200.txt	3	yes	214	0.011	286	0.005	89	0.045	210	210	275	0	1	1	3	7200
graph_n_3_t_7600.txt	3	yes	180	0.027	290	0.005	79	0.07	176	176	180	0	1	1	3	7600
graph_n_3_t_8000.txt	3	yes	238	0.01	342	0.005	83	0.064	236	236	252	0	1	1	3	8000
graph_n_3_t_8400.txt	3	yes	648	0.04	754	0.008	283	0.063	640	640	34	0	1	1	3	8400
graph_n_3_t_8800.txt	3	yes	452	0.011	538	0.007	199	0.044	434	434	3	1	1	1	3	8800
graph_n_3_t_9200.txt	3	yes	184	0.009	284	0.007	34	0.051	164	164	350	0	1	1	3	9200
graph_n_3_t_9600.txt	3	yes	224	0.008	326	0.007	61	0.022	218	218	11	0	1	1	3	9600
graph_n_3_t_10000.txt	3	yes	280	0.01	448	0.023	88	0.038	272	272	500	0	1	1	3	10000
graph_n_3_t_10400.txt	3	yes	176	0.01	298	0.025	64	0.149	174	174	500	0	1	1	3	10400
graph_n_3_t_10800.txt	3	yes	338	0.013	430	0.009	97	0.108	334	334	500	0	1	1	3	10800
graph_n_3_t_11200.txt	3	yes	376	0.023	508	0.009	109	0.095	364	364	263	0	1	1	3	11200
graph_n_3_t_11600.txt	3	yes	554	0.017	684	0.01	239	0.202	548	548	46	0	1	1	3	11600
graph_n_3_t_12000.txt	3	yes	148	0.015	260	0.01	42	0.019	142	142	39	0	1	1	3	12000
graph_n_3_t_12400.txt	3	yes	290	0.02	414	0.011	105	1.167	282	282	500	0	1	1	3	12400
graph_n_3_t_12800.txt	3	yes	394	0.03	520	0.01	137	0.286	388	388	500	0	1	1	3	12800
graph_n_3_t_13200.txt	3	yes	354	0.035	498	0.011	139	0.395	352	352	500	0	1	1	3	13200
graph_n_3_t_13600.txt	3	yes	144	0.016	320	0.011	23	0.193	138	138	500	0	1	1	3	13600
graph_n_3_t_14000.txt	3	yes	216	0.014	348	0.011	87	0.036	214	214	75	0	1	1	3	14000
graph_n_3_t_14400.txt	3	yes	750	0.099	896	0.013	223	32.367	742	742	500	0	1	1	3	14400
graph_n_3_t_14800.txt	3	yes	314	0.091	442	0.013	87	0.353	300	300	456	0	1	1	3	14800
graph_n_3_t_15200.txt	3	yes	382	0.04	470	0.013	129	0.077	376	376	64	1	1	1	3	15200
graph_n_3_t_15600.txt	3	yes	346	0.015	464	0.014	142	0.017	342	342	13	1	1	1	3	15600
graph_n_3_t_16000.txt	3	yes	446	0.023	572	0.015	143	0.129	432	432	208	0	1	1	3	16000
graph_n_3_t_16400.txt	3	yes	234	0.046	476	0.015	59	0.139	228	228	500	0	1	1	3	16400
graph_n_3_t_16800.txt	3	yes	346	0.014	444	0.016	155	0.267	340	340	376	0	1	1	3	16800
graph_n_3_t_17200.txt	3	yes	246	0.021	408	0.016	85	4.004	242	242	500	0	1	1	3	17200
graph_n_3_t_17600.txt	3	yes	230	0.078	384	0.017	23	10.786	214	214	500	0	1	1	3	17600
graph_n_3_t_18000.txt	3	yes	212	0.026	344	0.017	60	0.184	200	200	500	0	1	1	3	18000
graph_n_3_t_18400.txt	3	yes	192	0.043	316	0.018	51	15.834	188	188	500	0	1	1	3	18400
graph_n_3_t_18800.txt	3	yes	438	0.042	588	0.018	107	1.047	428	428	500	0	1	1	3	18800
graph_n_3_t_19200.txt	3	yes	490	0.018	694	0.02	169	0.384	478	478	484	0	1	1	3	19200
graph_n_3_t_19600.txt	3	yes	136	0.015	288	0.023	26	0.01	128	128	14	0	1	1	3	19600
graph_n_3_t_20000.txt	3	yes	180	0.021	358	0.02	38	0.046	172	172	194	0	1	1	3	20000
graph_n_3_t_20400.txt	3	yes	434	0.024	596	0.021	178	0.121	422	422	20	0	1	1	3	20400
graph_n_3_t_20800.txt	3	yes	396	0.049	516	0.021	138	0.219	390	390	500	0	1	1	3	20800
graph_n_3_t_21200.txt	3	yes	172	0.056	324	0.02	36	0.118	166	166	500	0	1	1	3	21200
graph_n_3_t_21600.txt	3	yes	512	0.105	698	0.023	226	2.668	508	508	500	0	1	1	3	21600
graph_n_3_t_22000.txt	3	yes	242	0.033	446	0.022	25	0.616	210	210	500	0	1	1	3	22000
graph_n_3_t_22400.txt	3	yes	564	0.087	718	0.023	201	0.855	552	552	500	0	1	1	3	22400
graph_n_3_t_22800.txt	3	yes	674	0.095	854	0.025	319	0.417	668	668	12	0	1	1	3	22800
graph_n_3_t_23200.txt	3	yes	274	0.021	472	0.023	94	0.155	258	258	6	0	1	1	3	23200
graph_n_3_t_23600.txt	3	yes	228	0.02	420	0.025	65	1.659	224	224	500	0	1	1	3	23600
graph_n_3_t_24000.txt	3	yes	338	0.029	504	0.025	120	1.945	330	330	500	0	1	1	3	24000
graph_n_3_t_24400.txt	3	yes	424	0.136	562	0.025	141	0.079	404	404	286	0	1	1	3	24400
graph_n_3_t_24800.txt	3	yes	474	0.104	618	0.026	227	1.583	470	470	108	0	1	1	3	24800
graph_n_3_t_25200.txt	3	yes	182	0.022	512	0.026	40	0.02	176	176	10	0	1	1	3	25200
graph_n_3_t_25600.txt	3	yes	128	0.007	274	0.027	33	0.008	128	128	1	1	1	1	3	25600
graph_n_3_t_26000.txt	3	yes	262	0.015	536	0.027	88	0.205	262	262	500	1	1	1	3	26000
graph_n_3_t_26400.txt	3	yes	514	0.111	702	0.029	226	0.089	510	510	43	0	1	1	3	26400
graph_n_3_t_26800.txt	3	yes	258	0.079	560	0.029	33	0.409	250	250	500	0	1	1	3	26800
graph_n_3_t_27200.txt	3	yes	484	0.058	698	0.03	167	2.182	478	478	500	0	1	1	3	27200
graph_n_3_t_27600.txt	3	yes	264	0.139	442	0.03	31	0.435	252	252	330	0	1	1	3	27600
graph_n_3_t_28000.txt	3	yes	400	0.021	572	0.03	140	0.962	394	394	500	0	1	1	3	28000
graph_n_3_t_28400.txt	3	yes	516	0.074	664	0.031	207	0.243	508	508	500	0	1	1	3	28400
graph_n_3_t_28800.txt	3	yes	642	0.035	818	0.032	255	27.109	632	632	500	0	1	1	3	28800
graph_n_3_t_29200.txt	3	yes	446	0.091	652	0.031	136	0.3	438	438	314	0	1	1	3	29200
graph_n_3_t_29600.txt	3	yes	274	0.134	434	0.033	95	0.167	264	264	500	0	1	1	3	29600
graph_n_3_t_30000.txt	3	yes	276	0.133	416	0.034	29	16.212	254	254	500	0	1	1	3	30000
graph_n_3_t_30400.txt	3	yes	256	0.099	488	0.033	73	0.155	250	250	144	0	1	1	3	30400
graph_n_3_t_30800.txt	3	yes	1174	0.062	1324	0.037	410	222.677	1148	1148	500	0	1	1	3	30800
graph_n_3_t_31200.txt	3	yes	268	0.069	448	0.035	77	0.115	260	260	500	0	1	1	3	31200
graph_n_3_t_31600.txt	3	yes	180	0.041	384	0.035	31	0.022	154	154	66	0	1	1	3	31600
graph_n_3_t_32000.txt	3	yes	324	0.029	482	0.037	123	1.305	322	322	500	0	1	1	3	32000
graph_n_3_t_32400.txt	3	yes	806	0.114	972	0.039	355	5.808	788	788	500	0	1	1	3	32400
graph_n_3_t_32800.txt	3	yes	538	0.019	696	0.039	199	14.43	536	536	500	0	1	1	3	32800
graph_n_3_t_33200.txt	3	yes	1056	0.054	1250	0.038	327	44.199	1048	1048	500	0	1	1	3	33200
graph_n_3_t_33600.txt	3	yes	462	0.083	630	0.037	134	21.072	448	448	500	0	1	1	3	33600
graph_n_3_t_34000.txt	3	yes	386	0.06	590	0.039	120	9.601	370	370	500	0	1	1	3	34000

==> synthetic_k_3_n_5.dat <==
graph	k	DR	our_upper	time_our_upper	Clustering_Heuristic_size	Clustering_heuristic_time	DR_modifications	time	DP_lower_bound	DP_upperbound	stored_solutions	realized	Finished	1	n	t
graph_n_5_t_400.txt	3	yes	44	0.002	94	0	16	0.001	38	38	3	0	1	1	5	400
graph_n_5_t_800.txt	3	yes	118	0.003	166	0	44	0.02	114	114	480	0	1	1	5	800
graph_n_5_t_1200.txt	3	yes	122	0.003	182	0	37	0.004	114	114	4	0	1	1	5	1200
graph_n_5_t_1600.txt	3	yes	208	0.01	286	0.002	70	0.012	202	202	15	0	1	1	5	1600
graph_n_5_t_2000.txt	3	yes	154	0.009	266	0.001	40	0.013	150	150	25	0	1	1	5	2000
graph_n_5_t_2400.txt	3	yes	204	0.022	288	0.001	82	0.043	198	198	328	0	1	1	5	2400
graph_n_5_t_2800.txt	3	yes	104	0.011	220	0.002	15	0.025	98	98	76	0	1	1	5	2800
graph_n_5_t_3200.txt	3	yes	238	0.011	352	0.002	92	0.272	232	232	196	0	1	1	5	3200
graph_n_5_t_3600.txt	3	yes	114	0.003	268	0.003	34	0.003	114	114	6	1	1	1	5	3600
graph_n_5_t_4000.txt	3	yes	232	0.015	368	0.003	90	0.993	226	226	500	0	1	1	5	4000
graph_n_5_t_4400.txt	3	yes	272	0.073	398	0.004	110	1.064	266	266	500	0	1	1	5	4400
graph_n_5_t_4800.txt	3	yes	226	0.02	380	0.005	56	0.378	214	214	412	0	1	1	5	4800
graph_n_5_t_5200.txt	3	yes	240	0.013	408	0.005	97	0.696	234	234	201	0	1	1	5	5200
graph_n_5_t_5600.txt	3	yes	194	0.039	394	0.005	37	0.182	184	184	100	0	1	1	5	5600
graph_n_5_t_6000.txt	3	yes	290	0.024	500	0.005	127	0.997	290	290	225	1	1	1	5	6000
graph_n_5_t_6400.txt	3	yes	186	0.014	320	0.005	44	0.14	170	170	54	0	1	1	5	6400
graph_n_5_t_6800.txt	3	yes	118	0.004	234	0.006	29	0.004	116	116	1	1	1	1	5	6800
graph_n_5_t_7200.txt	3	yes	222	0.013	450	0.007	73	1.472	214	214	500	0	1	1	5	7200
graph_n_5_t_7600.txt	3	yes	342	0.082	492	0.007	90	0.643	334	334	500	0	1	1	5	7600
graph_n_5_t_8000.txt	3	yes	450	0.07	624	0.007	171	9.682	440	440	500	0	1	1	5	8000
graph_n_5_t_8400.txt	3	yes	326	0.094	484	0.008	79	1.446	300	300	500	0	1	1	5	8400
graph_n_5_t_8800.txt	3	yes	230	0.042	384	0.009	41	0.523	212	212	500	0	1	1	5	8800
graph_n_5_t_9200.txt	3	yes	152	0.007	470	0.009	29	0.009	152	152	1	1	1	1	5	9200
graph_n_5_t_9600.txt	3	yes	164	0.016	336	0.009	53	0.276	160	160	260	1	1	1	5	9600
graph_n_5_t_10000.txt	3	yes	416	0.108	608	0.011	131	11.764	394	394	500	0	1	1	5	10000
graph_n_5_t_10400.txt	3	yes	516	0.135	656	0.012	201	8.999	508	508	500	0	1	1	5	10400
graph_n_5_t_10800.txt	3	yes	236	0.047	446	0.011	36	7.163	208	208	500	0	1	1	5	10800
graph_n_5_t_11200.txt	3	yes	324	0.096	558	0.012	63	0.669	308	308	500	0	1	1	5	11200
graph_n_5_t_11600.txt	3	yes	310	0.042	544	0.012	78	85.885	294	294	500	0	1	1	5	11600
graph_n_5_t_12000.txt	3	yes	610	0.144	854	0.014	218	24.34	602	602	500	0	1	1	5	12000
graph_n_5_t_12400.txt	3	yes	288	0.03	476	0.013	59	0.414	258	258	500	0	1	1	5	12400
graph_n_5_t_12800.txt	3	yes	380	0.215	652	0.014	112	5.073	368	368	500	0	1	1	5	12800
graph_n_5_t_13200.txt	3	yes	286	0.027	428	0.015	56	1.398	278	278	500	0	1	1	5	13200
graph_n_5_t_13600.txt	3	yes	260	0.021	476	0.015	23	1.447	256	256	500	1	1	1	5	13600
graph_n_5_t_14000.txt	3	yes	550	0.235	798	0.017	171	22.788	530	530	500	0	1	1	5	14000
graph_n_5_t_14400.txt	3	yes	286	0.116	606	0.018	87	9.001	282	282	500	0	1	1	5	14400
graph_n_5_t_14800.txt	3	yes	626	0.069	826	0.019	224	103.857	600	600	500	0	1	1	5	14800
graph_n_5_t_15200.txt	3	yes	628	0.221	836	0.019	240	28.571	620	620	500	0	1	1	5	15200
graph_n_5_t_15600.txt	3	yes	584	0.288	764	0.021	258	33.232	580	580	30	0	1	1	5	15600
graph_n_5_t_16000.txt	3	yes	220	0.042	488	0.02	33	0.093	212	212	318	0	1	1	5	16000
graph_n_5_t_16400.txt	3	yes	292	0.043	708	0.021	45	6.635	280	280	500	0	1	1	5	16400
graph_n_5_t_16800.txt	3	yes	834	0.442	1104	0.022	314	550.227	810	810	500	0	1	1	5	16800
graph_n_5_t_17200.txt	3	yes	404	0.115	694	0.022	120	310.599	392	392	500	0	1	1	5	17200
graph_n_5_t_17600.txt	3	yes	714	0.172	1010	0.024	313	2150.219	710	710	500	0	1	1	5	17600
graph_n_5_t_18000.txt	3	yes	216	0.039	434	0.023	24	0.045	200	200	41	0	1	1	5	18000
graph_n_5_t_18400.txt	3	yes	324	0.06	612	0.034	85	11.247	308	308	4	0	1	1	5	18400
graph_n_5_t_18800.txt	3	yes	200	0.034	498	0.037	26	0.028	192	192	6	1	1	1	5	18800
graph_n_5_t_19200.txt	3	yes	590	0.196	824	0.043	172	1084.629	572	572	500	0	1	1	5	19200
graph_n_5_t_19600.txt	3	yes	610	0.205	902	0.027	177	25.63	588	588	500	0	1	1	5	19600
graph_n_5_t_20000.txt	3	yes	408	0.395	688	0.028	107	0.688	382	382	500	0	1	1	5	20000
graph_n_5_t_20400.txt	3	yes	844	0.134	1160	0.029	218	10.584	828	828	500	0	1	1	5	20400
graph_n_5_t_20800.txt	3	yes	286	0.085	544	0.028	91	13.832	280	280	191	0	1	1	5	20800
graph_n_5_t_21200.txt	3	yes	560	0.056	810	0.03	120	144.172	540	540	500	0	1	1	5	21200
graph_n_5_t_21600.txt	3	yes	268	0.063	534	0.029	56	0.79	264	264	250	0	1	1	5	21600
graph_n_5_t_22000.txt	3	yes	816	0.932	1058	0.032	306	415.222	798	798	500	0	1	1	5	22000
graph_n_5_t_22400.txt	3	yes	792	0.237	1024	0.033	264	231.589	780	780	500	0	1	1	5	22400
graph_n_5_t_22800.txt	3	yes	836	0.515	1108	0.034	319	548.856	818	818	500	0	1	1	5	22800
graph_n_5_t_23200.txt	3	yes	636	0.349	948	0.034	218	84.175	626	626	500	0	1	1	5	23200
graph_n_5_t_23600.txt	3	yes	712	0.446	1064	0.035	176	nan	541	696	nan	0	0	1	5	23600
graph_n_5_t_24000.txt	3	yes	302	0.178	542	0.034	55	10.753	292	292	500	0	1	1	5	24000
graph_n_5_t_24400.txt	3	yes	930	0.329	1138	0.036	196	132.492	906	906	500	0	1	1	5	24400
graph_n_5_t_24800.txt	3	yes	524	0.317	854	0.037	193	61.542	506	506	387	0	1	1	5	24800
graph_n_5_t_25200.txt	3	yes	414	0.122	704	0.038	71	239.82	392	392	500	0	1	1	5	25200
graph_n_5_t_25600.txt	3	yes	674	0.865	936	0.038	235	2818.635	658	658	500	0	1	1	5	25600
graph_n_5_t_26000.txt	3	yes	684	0.647	962	0.038	118	nan	491	662	nan	0	0	1	5	26000
graph_n_5_t_26400.txt	3	yes	516	0.429	760	0.04	186	nan	410	498	nan	0	0	1	5	26400
graph_n_5_t_26800.txt	3	yes	434	0.138	786	0.039	61	2991.05	402	402	500	0	1	1	5	26800
graph_n_5_t_27200.txt	3	yes	650	0.534	988	0.042	186	425.45	636	636	500	0	1	1	5	27200
graph_n_5_t_27600.txt	3	yes	476	0.061	906	0.042	154	19.277	466	466	75	0	1	1	5	27600
graph_n_5_t_28000.txt	3	yes	630	0.159	860	0.044	214	2705.214	602	602	500	0	1	1	5	28000
graph_n_5_t_28400.txt	3	yes	1306	0.113	1622	0.046	578	nan	806	1294	nan	0	0	1	5	28400
graph_n_5_t_28800.txt	3	yes	436	0.531	878	0.043	113	2417.395	412	412	500	0	1	1	5	28800
graph_n_5_t_29200.txt	3	yes	710	0.775	988	0.046	191	nan	513	686	nan	0	0	1	5	29200
graph_n_5_t_29600.txt	3	yes	342	0.268	656	0.045	60	31.218	330	330	500	0	1	1	5	29600
graph_n_5_t_30000.txt	3	yes	380	0.388	622	0.046	93	1309.1	348	348	500	0	1	1	5	30000
graph_n_5_t_30400.txt	3	yes	930	1.627	1262	0.051	347	551.556	908	908	500	0	1	1	5	30400
graph_n_5_t_30800.txt	3	yes	526	0.484	814	0.048	109	nan	397	506	nan	0	0	1	5	30800
graph_n_5_t_31200.txt	3	yes	1230	0.157	1502	0.052	458	nan	756	1204	nan	0	0	1	5	31200
graph_n_5_t_31600.txt	3	yes	632	0.711	958	0.05	242	nan	545	618	nan	0	0	1	5	31600
graph_n_5_t_32000.txt	3	yes	608	0.545	950	0.05	135	nan	472	584	nan	0	0	1	5	32000
graph_n_5_t_32400.txt	3	yes	1074	0.17	1526	0.054	406	nan	704	1048	nan	0	0	1	5	32400
graph_n_5_t_32800.txt	3	yes	788	0.606	1116	0.104	199	529.768	774	774	500	0	1	1	5	32800
graph_n_5_t_33200.txt	3	yes	942	0.423	1246	0.053	325	nan	631	924	nan	0	0	1	5	33200
graph_n_5_t_33600.txt	3	yes	424	0.32	736	0.053	72	24.569	404	404	500	0	1	1	5	33600
graph_n_5_t_34000.txt	3	yes	772	0.729	1164	0.055	226	nan	557	754	nan	0	0	1	5	34000

